Irreducible decompositions of tensors via the Brauer algebra and applications to metric-affine gravity

In the first part of this thesis, we make use of representation theory of groups and algebras to perform an irreducible decomposition of tensors in the context of metric-affine gravity. In particular, we consider the action of the orthogonal group O(1, d$-1$) on the Riemann tensor associated with an affine connection defined on a d-dimensional pseudo-Riemannian manifold. This connection, with torsion and non-metricity, is the characteristic ingredient of metric-affine theories of gravity. In the second part of this thesis, we construct the projection operators used for the aforementioned decomposition. They are realized in terms of the symmetric group algebra $\mathbb{C}\mathfrak{S}_n$ and of the Brauer algebra B$_n$(d) which are related respectively to the action of GL(d,$\mathbb{C}$) (and its real form GL(d,$\mathbb{R}$)) and to the action of O(d,$\mathbb{C}$) (and its real form O(1 , d$-1$)) on tensors via the Schur-Weyl duality. First of all, we give an alternative approach to the known formulas for the central idempotents of $\mathbb{C}\mathfrak{S}_n$. These elements provide a unique reducible decomposition, known as the isotypic decomposition. For our purposes, this decomposition is remarkably handy to arrive at the sought after irreducible decomposition with respect to GL(d,$\mathbb{R}$). Then, we construct the elements in B$_n$(d) which realize the isotypic decomposition of a tensor under the action of O(d,$\mathbb{C}$). This decomposition is irreducible under O(d,$\mathbb{C}$) when applied to an irreducible GL(d,$\mathbb{C}$) tensor of order $5$ or less. As a by product of the construction, we give a solution to the problem of decomposing an arbitrary tensor into its traceless part, doubly traceless part and so on. These results led to the development of several Mathematica packages linked to the \textit{xAct} bundle for tensor calculus in field theory.

==> fig/figures/tikz1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-15, 26) {};
		\node [style=new style 0] (2) at (-4, 0) {};
		\node [style=new style 0] (3) at (4, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

